Confidence-Optimal Random Embeddings

The seminal result of Johnson and Lindenstrauss on random embeddings has been intensively studied in applied and theoretical computer science. Despite that vast body of literature, we still lack of complete understanding of statistical properties of random projections; a particularly intriguing question is: why are the theoretical bounds that far behind the empirically observed performance? Motivated by this question, this work develops Johnson-Lindenstrauss distributions with optimal, data-oblivious, statistical confidence bounds. These bounds are numerically best possible, for any given data dimension, embedding dimension, and distortion tolerance. They improve upon prior works in terms of statistical accuracy, as well as exactly determine the no-go regimes for data-oblivious approaches. Furthermore, the corresponding projection matrices are efficiently samplable. The construction relies on orthogonal matrices, and the proof uses certain elegant properties of the unit sphere. The following techniques introduced in this work are of independent interest: a) a compact expression for distortion in terms of singular eigenvalues of the projection matrix, b) a parametrization linking the unit sphere and the Dirichlet distribution and c) anti-concentration bounds for the Dirichlet distribution. Besides the technical contribution, the paper presents applications and numerical evaluation along with working implementation in Python.

==> jl_approx_dim.csv <==
n. points,exact,approx,sample
10.0,248.9929152606178,254.69681131038652,10.0
20.0,366.23020350650165,378.24173655962267,20.0
30.0,433.9998302955546,450.52385384126325,30.0
40.0,481.7072482211303,501.7287174894083,40.0
50.0,518.4946720492933,541.3704727350249,50.0
60.0,548.4100061308477,573.6964703176615,60.0
70.0,573.6025398303816,600.9749640162231,70.0
80.0,595.3503502220643,624.5606875122862,80.0
90.0,614.4751719392439,645.3276869813204,90.0
100.0,631.5365067057481,663.8727714454343,100.0
110.0,646.9324305688251,680.621568601004,110.0
120.0,660.9562086489171,695.8882747856926,120.0
130.0,673.8300943633476,709.9114218532991,130.0
140.0,685.7265240364131,722.8763579382585,140.0
150.0,696.7819558408903,734.9299562405391,150.0
160.0,707.1062172904715,746.1905680966606,160.0
170.0,716.7890035991354,756.7549535865344,170.0
180.0,725.9045089344802,766.7032280526637,180.0
190.0,734.5147991378965,776.1024692178157,190.0
200.0,742.6723150492556,785.0093977207782,200.0
210.0,750.4217621095664,793.4724027030078,210.0
220.0,757.8015582345612,801.5330955095627,220.0
230.0,764.844958357186,809.2275175169783,230.0
240.0,771.580938498679,816.587090539228,240.0
250.0,778.0348985372933,823.6393729191268,250.0
260.0,784.2292265017109,830.4086671191543,260.0
270.0,790.1837558840691,836.9165124525009,270.0
280.0,795.9161394073595,843.1820880743184,280.0
290.0,801.442156900484,849.2225451376602,290.0
300.0,806.7759707475716,855.053282542863,300.0
310.0,811.9303392597135,860.6881773991714,310.0
320.0,816.9167960189992,866.1397788299279,320.0
330.0,821.7458015019378,871.4194719065658,330.0
340.0,826.4268719623035,876.5376170610322,340.0
350.0,830.9686895574497,881.5036692518269,350.0
360.0,835.3791968720798,886.326280311589,360.0
370.0,839.6656784580352,891.0133872425415,370.0
380.0,843.8348314282922,895.5722887190915,380.0
390.0,847.8928268554254,900.0097116218785,390.0
400.0,851.8453633515555,904.3318691419663,400.0
410.0,855.6977140129109,908.5445116880077,410.0
420.0,859.4547676687871,912.6529716449968,420.0
430.0,863.1210652686225,916.6622028621698,430.0
440.0,866.7008320581441,920.5768155817574,440.0
450.0,870.1980061216562,924.4011074406047,450.0
460.0,873.616263784728,928.1390910487409,460.0
470.0,876.9590422615934,931.7945186079822,470.0
480.0,880.2295599095047,935.3709039148911,480.0
490.0,883.4308343883895,938.8715421022303,490.0
500.0,886.5656989747305,942.2995273812762,500.0
510.0,889.6368172512645,945.6577690078649,510.0
520.0,892.6466963743514,948.9490057205568,520.0
530.0,895.5976990557587,952.1758187712436,530.0
540.0,898.4920544291575,955.3406437539176,540.0
550.0,901.3318679121132,958.4457813364918,550.0
560.0,904.1191301799254,961.4934070260313,560.0
570.0,906.8557253343776,964.485580069128,570.0
580.0,909.5434383662633,967.4242515724569,580.0
590.0,912.18396196583,970.3112719222939,590.0
600.0,914.7789027746928,973.1483975955048,600.0
610.0,917.3297871017885,975.937297384866,610.0
620.0,919.8380661857863,978.6795581385595,620.0
630.0,922.3051210235183,981.3766900142706,630.0
640.0,924.7322668272302,984.0301313417202,640.0
650.0,927.1207571232833,986.6412530897942,650.0
660.0,929.4717875461178,989.2113630110048,660.0
670.0,931.7864993447895,991.7417094423162,670.0
680.0,934.0659826104435,994.2334848588239,680.0
690.0,936.3112793086693,996.6878291415502,690.0
700.0,938.5233860386443,999.1058326255784,700.0
710.0,940.7032566360266,1001.4885389127252,710.0
720.0,942.8518045855999,1003.8369475146899,720.0
730.0,944.9699052489659,1006.1520162794875,730.0
740.0,947.0583979543612,1008.4346636793182,740.0
750.0,949.1180879566868,1010.6857709427858,750.0
760.0,951.149748236276,1012.9061840183491,760.0
770.0,953.1541212039893,1015.0967154374193,770.0
780.0,955.131920289808,1017.2581460554359,780.0
790.0,957.0838314327552,1019.3912266628745,790.0
800.0,959.010514463989,1021.4966795067221,800.0
810.0,960.912604413218,1023.575199724852,810.0
820.0,962.7907127389161,1025.6274566646136,820.0
830.0,964.6454284785262,1027.6540951657576,830.0
840.0,966.477319321008,1029.6557367123546,840.0
850.0,968.2869326319295,1031.6329805638231,850.0
860.0,970.0747964090845,1033.5864047983757,860.0
870.0,971.8414201767307,1035.5165672827943,870.0
880.0,973.587295844362,1037.4240066187722,880.0
890.0,975.3128985057872,1039.3092430010927,890.0
900.0,977.0186871865437,1041.172779067848,900.0
910.0,978.7051055762569,1043.0151006529113,910.0
920.0,980.372582678886,1044.836677547421,920.0
930.0,982.0215334775487,1046.6379641816911,930.0
940.0,983.6523595219084,1048.4194002935628,940.0
950.0,985.2654494996948,1050.1814115500238,950.0
960.0,986.8611797961577,1051.9244101508361,960.0
970.0,988.4399149747837,1053.648795359854,970.0
980.0,990.0020083081014,1055.3549540793276,980.0
990.0,991.5478022020411,1057.0432613315438,990.0
1000.0,993.077628646343,1058.7140807234591,1000.0


==> jl_dim.csv <==
n. points,my_dim,their_dim
10.0,254.68044786497825,531.0
20.0,378.67340924015355,691.0
30.0,451.58709275611426,784.0
40.0,503.47199153126115,851.0
50.0,543.7989231527978,902.0
60.0,576.7991564145958,944.0
70.0,604.734518206147,980.0
80.0,628.9574718711094,1011.0
90.0,650.3416318198927,1038.0
100.0,669.4842246616353,1062.0
110.0,686.8116805722735,1084.0
120.0,702.6391551868757,1104.0
130.0,717.2061814258963,1123.0
140.0,730.6990923225637,1140.0
150.0,743.2657014716624,1156.0
160.0,755.0252434906514,1171.0
170.0,766.0753005095405,1185.0
180.0,776.4967490603949,1198.0
190.0,786.3573698148342,1210.0
200.0,795.7145319064807,1222.0
210.0,804.6172226422631,1233.0
220.0,813.1076054221836,1244.0
230.0,821.2222315820109,1254.0
240.0,828.9929946208601,1264.0
250.0,836.4478896952462,1274.0
260.0,843.6116244752749,1283.0
270.0,850.5061146676679,1291.0
280.0,857.150889612335,1300.0
290.0,863.5634267785723,1308.0
300.0,869.7594296310687,1316.0
310.0,875.7530598906559,1323.0
320.0,881.5571331370907,1331.0
330.0,887.1832841957798,1338.0
340.0,892.6421079245125,1345.0
350.0,897.9432796456989,1351.0
360.0,903.0956585789032,1358.0
370.0,908.1073771778684,1364.0
380.0,912.9859185147342,1370.0
390.0,917.7381836405127,1376.0
400.0,922.3705504827176,1382.0
410.0,926.8889254143618,1388.0
420.0,931.2987886042171,1393.0
430.0,935.6052341265565,1399.0
440.0,939.8130053790045,1404.0
450.0,943.92652657474,1409.0
460.0,947.9499307465074,1414.0
470.0,951.8870847700774,1419.0
480.0,955.741611720689,1424.0
490.0,959.5169110071347,1429.0
500.0,963.2161763693562,1434.0
510.0,966.8424121389195,1438.0
520.0,970.3984479753723,1443.0
530.0,973.886952118412,1447.0
540.0,977.310443464808,1451.0
550.0,980.6713024629993,1456.0
560.0,983.971781163427,1460.0
570.0,987.214012210519,1464.0
580.0,990.4000171791466,1468.0
590.0,993.5317141788537,1472.0
600.0,996.6109247188282,1476.0
610.0,999.6393802002385,1480.0
620.0,1002.6187276799345,1483.0
630.0,1005.5505352671455,1487.0
640.0,1008.4362971549144,1491.0
650.0,1011.277438142436,1494.0
660.0,1014.0753178620854,1498.0
670.0,1016.8312347291672,1501.0
680.0,1019.5464295179785,1505.0
690.0,1022.2220888015569,1508.0
700.0,1024.85934797604,1511.0
710.0,1027.4592942230518,1515.0
720.0,1030.0229691654092,1518.0
730.0,1032.551371399859,1521.0
740.0,1035.0454588316836,1524.0
750.0,1037.5061508615743,1527.0
760.0,1039.9343304154856,1530.0
770.0,1042.3308458194808,1533.0
780.0,1044.6965126496489,1536.0
790.0,1047.0321153465745,1539.0
800.0,1049.3384087982695,1542.0
810.0,1051.6161198016964,1545.0
820.0,1053.865948446617,1548.0
830.0,1056.0885693884077,1551.0
840.0,1058.2846330959287,1553.0
850.0,1060.4547669919452,1556.0
860.0,1062.599576482619,1559.0
870.0,1064.7196460385605,1561.0
880.0,1066.8155401115303,1564.0
890.0,1068.8878040419008,1567.0
900.0,1070.936964922058,1569.0
910.0,1072.963532410244,1572.0
920.0,1074.967999462196,1574.0
930.0,1076.950843065914,1577.0
940.0,1078.9125249543056,1579.0
950.0,1080.8534921901387,1582.0
960.0,1082.7741778470393,1584.0
970.0,1084.6750015070045,1587.0
980.0,1086.5563699199745,1589.0
990.0,1088.41867742013,1591.0
1000.0,1090.26230648596,1594.0


==> jl_feature_dim.csv <==
1000,10000,100000,sample
203.4986406149463,248.9929152606178,254.68044786497825,10.0
275.59716375074174,366.23020350650165,378.67340924015355,20.0
312.2978752674204,433.9998302955546,451.58709275611426,30.0
336.26757043620626,481.7072482211303,503.47199153126115,40.0
353.79635385683986,518.4946720492933,543.7989231527978,50.0
367.48035040456733,548.4100061308477,576.7991564145958,60.0
378.62893431478136,573.6025398303816,604.734518206147,70.0
387.98975229794576,595.3503502220643,628.9574718711094,80.0
396.027655728693,614.4751719392439,650.3416318198927,90.0
403.05025467243956,631.5365067057481,669.4842246616353,100.0
409.27105120496134,646.9324305688251,686.8116805722735,110.0
414.84392748550397,660.9562086489171,702.6391551868757,120.0
419.88324202607254,673.8300943633476,717.2061814258963,130.0
424.4761627984435,685.7265240364131,730.6990923225637,140.0
428.6905654298872,696.7819558408903,743.2657014716624,150.0
432.5802748673682,707.1062172904715,755.0252434906514,160.0
436.188651073439,716.7890035991354,766.0753005095405,170.0
439.55110675547326,725.9045089344802,776.4967490603949,180.0
442.6969158123341,734.5147991378965,786.3573698148342,190.0
445.6505384818041,742.6723150492556,795.7145319064807,200.0
448.4326096486859,750.4217621095664,804.6172226422631,210.0
451.0606876381005,757.8015582345612,813.1076054221836,220.0
453.5498296161035,764.844958357186,821.2222315820109,230.0
455.9130394290691,771.580938498679,828.9929946208601,240.0
458.16162021768696,778.0348985372933,836.4478896952462,250.0
460.3054549999213,784.2292265017109,843.6116244752749,260.0
462.35323210227415,790.1837558840691,850.5061146676679,270.0
464.3126278953958,795.9161394073595,857.150889612335,280.0
466.1904561352526,801.442156900484,863.5634267785723,290.0
467.9927909402596,806.7759707475716,869.7594296310687,300.0
469.72506877064126,811.9303392597135,875.7530598906559,310.0
471.39217354978103,816.9167960189992,881.5571331370907,320.0
472.9985081487962,821.7458015019378,887.1832841957798,330.0
474.54805475852885,826.4268719623035,892.6421079245125,340.0
476.04442615252464,830.9686895574497,897.9432796456989,350.0
477.490909431221,835.3791968720798,903.0956585789032,360.0
478.89050352728736,839.6656784580352,908.1073771778684,370.0
480.245951504482,843.8348314282922,912.9859185147342,380.0
481.5597684892119,847.8928268554254,917.7381836405127,390.0
482.8342659225366,851.8453633515555,922.3705504827176,400.0
484.07157269369077,855.6977140129109,926.8889254143618,410.0
485.2736536248757,859.4547676687871,931.2987886042171,420.0
486.4423256904163,863.1210652686225,935.6052341265565,430.0
487.57927229924536,866.7008320581441,939.8130053790045,440.0
488.6860559018703,870.1980061216562,943.92652657474,450.0
489.76412915991244,873.616263784728,947.9499307465074,460.0
490.8148448647422,876.9590422615934,951.8870847700774,470.0
491.83946476775395,880.2295599095047,955.741611720689,480.0
492.83916746592416,883.4308343883895,959.5169110071347,490.0
493.8150554575754,886.5656989747305,963.2161763693562,500.0
494.768161459889,889.6368172512645,966.8424121389195,510.0
495.69945412948374,892.6466963743514,970.3984479753723,520.0
496.6098431547505,895.5976990557587,973.886952118412,530.0
497.50018388830034,898.4920544291575,977.310443464808,540.0
498.37128154674826,901.3318679121132,980.6713024629993,550.0
499.22389499806184,904.1191301799254,983.971781163427,560.0
500.0587402133376,906.8557253343776,987.214012210519,570.0
500.87649338009766,909.5434383662633,990.4000171791466,580.0
501.67779376463454,912.18396196583,993.5317141788537,590.0
502.4632463250702,914.7789027746928,996.6109247188282,600.0
503.2334240897746,917.3297871017885,999.6393802002385,610.0
503.98887032397135,919.8380661857863,1002.6187276799345,620.0
504.7301005490062,922.3051210235183,1005.5505352671455,630.0
505.4576043428066,924.7322668272302,1008.4362971549144,640.0
506.1718470768508,927.1207571232833,1011.277438142436,650.0
506.8732714259267,929.4717875461178,1014.0753178620854,660.0
507.56229881283565,931.7864993447895,1016.8312347291672,670.0
508.2393307326454,934.0659826104435,1019.5464295179785,680.0
508.90474997482556,936.3112793086693,1022.2220888015569,690.0
509.55892174755894,938.5233860386443,1024.85934797604,700.0
510.2021947257977,940.7032566360266,1027.4592942230518,710.0
510.8349020174274,942.8518045855999,1030.0229691654092,720.0
511.45736207656165,944.9699052489659,1032.551371399859,730.0
512.0698795247753,947.0583979543612,1035.0454588316836,740.0
512.6727459424126,949.1180879566868,1037.5061508615743,750.0
513.266240576948,951.149748236276,1039.9343304154856,760.0
513.8506310422739,953.1541212039893,1042.3308458194808,770.0
514.426173929753,955.131920289808,1044.6965126496489,780.0
514.993115402534,957.0838314327552,1047.0321153465745,790.0
515.5516917492296,959.010514463989,1049.3384087982695,800.0
516.1021298963186,960.912604413218,1051.6161198016964,810.0
516.6446478699055,962.7907127389161,1053.865948446617,820.0
517.1794553056537,964.6454284785262,1056.0885693884077,830.0
517.70675379775,966.477319321008,1058.2846330959287,840.0
518.2267373525493,968.2869326319295,1060.4547669919452,850.0
518.7395927200618,970.0747964090845,1062.599576482619,860.0
519.2454997869294,971.8414201767307,1064.7196460385605,870.0
519.7446318717729,973.587295844362,1066.8155401115303,880.0
520.2371560548314,975.3128985057872,1068.8878040419008,890.0
520.7232334587792,977.0186871865437,1070.936964922058,900.0
521.2030195371182,978.7051055762569,1072.963532410244,910.0
521.6766643069273,980.372582678886,1074.967999462196,920.0
522.1443126459491,982.0215334775487,1076.950843065914,930.0
522.6061044748084,983.6523595219084,1078.9125249543056,940.0
523.0621749929868,985.2654494996948,1080.8534921901387,950.0
523.512654894068,986.8611797961577,1082.7741778470393,960.0
523.9576705495,988.4399149747837,1084.6750015070045,970.0
524.3973441956341,990.0020083081014,1086.5563699199745,980.0
524.8317941295812,991.5478022020411,1088.41867742013,990.0
525.2611348509544,993.077628646343,1090.26230648596,1000.0

